Brain-Inspired Exploration of Functional Networks and Key Neurons in Large Language Models

In recent years, the rapid advancement of large language models (LLMs) in natural language processing has sparked significant interest among researchers to understand their mechanisms and functional characteristics. Although prior studies have attempted to explain LLM functionalities by identifying and interpreting specific neurons, these efforts mostly focus on individual neuron contributions, neglecting the fact that human brain functions are realized through intricate interaction networks. Inspired by research on functional brain networks (FBNs) in the field of neuroscience, we utilize similar methodologies estabilished in FBN analysis to explore the "functional networks" within LLMs in this study. Experimental results highlight that, much like the human brain, LLMs exhibit certain functional networks that recur frequently during their operation. Further investigation reveals that these functional networks are indispensable for LLM performance. Inhibiting key functional networks severely impairs the model's capabilities. Conversely, amplifying the activity of neurons within these networks can enhance either the model's overall performance or its performance on specific tasks. This suggests that these functional networks are strongly associated with either specific tasks or the overall performance of the LLM. Code is available at https://github.com/WhatAboutMyStar/LLM_ACTIVATION.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

